Performance Portable Back-projection Algorithms on CPUs: Agnostic Data Locality and Vectorization Optimizations

Computed Tomography (CT) is a key 3D imaging technology that fundamentally relies on the compute-intense back-projection operation to generate 3D volumes. GPUs are typically used for back-projection in production CT devices. However, with the rise of power-constrained micro-CT devices, and also the emergence of CPUs comparable in performance to GPUs, back-projection for CPUs could become favorable. Unlike GPUs, extracting parallelism for back-projection algorithms on CPUs is complex given that parallelism and locality are not explicitly defined and controlled by the programmer, as is the case when using CUDA for instance. We propose a collection of novel back-projection algorithms that reduce the arithmetic computation, robustly enable vectorization, enforce a regular memory access pattern, and maximize the data locality. We also implement the novel algorithms as efficient back-projection kernels that are performance portable over a wide range of CPUs. Performance evaluation using a variety of CPUs from different vendors and generations demonstrates that our back-projection implementation achieves on average 5.2x speedup over the multi-threaded implementation of the most widely used, and optimized, open library. With a state-of-the-art CPU, we reach performance that rivals top-performing GPUs.

==> avx_512.txt <==
0x177801a62b4 movsxd rdx, edx 
0x177801a62b7 vmovups ymm10, ymmword ptr [r8+rdx*4]
0x177801a62bd vmovups ymm11, ymmword ptr [r14+rdx*4]
0x177801a62c3 vsubps ymm11, ymm11, ymm10 
0x177801a62c8 vfmadd213ps ymm11, ymm1, ymm10 
0x177801a62cd mov rsi, rax                          
0x177801a62d0 shl rsi, 0xc 
0x177801a62d4 add rsi, r11


==> ocl_subline.txt <==
for (int i=0; i<N/8; i ++){
   float8 v0 = <@\bf{vload8}@>(i, ptr0);     //load float8
   float8 v1 = <@\bf{vload8}@>(i, ptr1);     //load float8
   float8 v2 = <@\bf{mix}@>(v0, v1, dx);    //blend float8
   <@\bf{vstore8}@>(v2, i, sMem);             //store float8
}

